Peeling Back the Layers of Extinction of Dusty Galaxies in the Era of JWST: Modelling Joint NIRSpec + MIRI Spectra at rest-frame 1.5-28 $\mu$m

We present an analysis of the combined NIRSpec and MIRI spectra of dusty galaxies between 1.5 - 28 $\mu$m restframe by implementing a differential extinction model, where the strength of extinction varies across the spectrum as different layers of the obscuring dust are probed. Our model is able to recover a 2D distribution of dust temperature and extinction which allows inference of the physical nature of the dust in these environments. We show that differential extinction is necessary to reproduce the spectra of 4 highly obscured Luminous Infrared Galaxies observed with NIRSpec IFU and MIRI MRS, where simple screen or uniformly mixed dust distributions fail to fit the data. We additionally compare the extinction of HII regions in these galaxies via hydrogen recombination lines, the extinction of molecular gas via the H$_2$ lines, Polycyclic Aromatic Hydrocarbons via the 12.7/11.3 PAH ratio and the stellar continuum. We find that the molecular gas is deeply buried with the HII regions in star-forming regions, with a similar extinction to the hottest dust components. However we find the cooler dust to be less obscured, at a similar extinction to the stellar continuum and PAHs. The nuclei show a complex dust distribution with VV114 NE, NGC 3256 S, IIZw96 SW showing a deeply buried continuum source relative to the molecular gas/HII regions. Additionally, NGC 3256 S, NGC 7469 and VV114 SW show an isolated hot dust component, indicative of AGN heating, where NGC 3256 S and NGC 7469 are previously known AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
